Reservoir Stack Machines

Memory-augmented neural networks equip a recurrent neural network with an explicit memory to support tasks that require information storage without interference over long times. A key motivation for such research is to perform classic computation tasks, such as parsing. However, memory-augmented neural networks are notoriously hard to train, requiring many backpropagation epochs and a lot of data. In this paper, we introduce the reservoir stack machine, a model which can provably recognize all deterministic context-free languages and circumvents the training problem by training only the output layer of a recurrent net and employing auxiliary information during training about the desired interaction with a stack. In our experiments, we validate the reservoir stack machine against deep and shallow networks from the literature on three benchmark tasks for Neural Turing machines and six deterministic context-free languages. Our results show that the reservoir stack machine achieves zero error, even on test sequences longer than the training data, requiring only a few seconds of training time and 100 training sequences.

==> copy_example_input.csv <==
0	0	1
0	1	0
0	2	1
0	3	1
0	4	0
0	5	1
0	6	1
0	7	1
0	8	-1
0	9	0
1	0	1
1	1	1
1	2	0
1	3	1
1	4	1
1	5	1
1	6	0
1	7	0
1	8	-1
1	9	0
2	0	0
2	1	1
2	2	1
2	3	1
2	4	0
2	5	0
2	6	0
2	7	0
2	8	-1
2	9	0
3	0	0
3	1	0
3	2	1
3	3	1
3	4	0
3	5	1
3	6	0
3	7	0
3	8	-1
3	9	0
4	0	0
4	1	0
4	2	0
4	3	0
4	4	0
4	5	0
4	6	0
4	7	0
4	8	1
4	9	0
5	0	0
5	1	0
5	2	0
5	3	0
5	4	0
5	5	0
5	6	0
5	7	0
5	8	0
5	9	0
6	0	0
6	1	0
6	2	0
6	3	0
6	4	0
6	5	0
6	6	0
6	7	0
6	8	0
6	9	0
7	0	0
7	1	0
7	2	0
7	3	0
7	4	0
7	5	0
7	6	0
7	7	0
7	8	0
7	9	0
8	0	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	0
8	7	0
8	8	0
8	9	0


==> copy_example_output.csv <==
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
1	0	0
1	1	0
1	2	0
1	3	0
1	4	0
1	5	0
1	6	0
1	7	0
1	8	0
2	0	0
2	1	0
2	2	0
2	3	0
2	4	0
2	5	0
2	6	0
2	7	0
2	8	0
3	0	0
3	1	0
3	2	0
3	3	0
3	4	0
3	5	0
3	6	0
3	7	0
3	8	0
4	0	0
4	1	0
4	2	0
4	3	0
4	4	0
4	5	0
4	6	0
4	7	0
4	8	0
5	0	1
5	1	0
5	2	1
5	3	1
5	4	0
5	5	1
5	6	1
5	7	1
5	8	0
6	0	1
6	1	1
6	2	0
6	3	1
6	4	1
6	5	1
6	6	0
6	7	0
6	8	0
7	0	0
7	1	1
7	2	1
7	3	1
7	4	0
7	5	0
7	6	0
7	7	0
7	8	0
8	0	0
8	1	0
8	2	1
8	3	1
8	4	0
8	5	1
8	6	0
8	7	0
8	8	0


==> latch_example.csv <==
time	x	y
0	0	0
1	0	0
2	0	0
3	0	0
4	0	0
5	0	0
6	0	0
7	0	0
8	0	0
9	0	0
10	0	0
11	0	0
12	0	0
13	0	0
14	0	0
15	0	0
16	0	0
17	0	0
18	0	0
19	0	0
20	0	0
21	0	0
22	1	1
23	0	1
24	0	1
25	0	1
26	0	1
27	0	1
28	0	1
29	0	1
30	0	1
31	0	1
32	0	1
33	0	1
34	0	1
35	0	1
36	0	1
37	0	1
38	0	1
39	0	1
40	0	1
41	0	1
42	0	1
43	0	1
44	0	1
45	0	1
46	0	1
47	0	1
48	0	1
49	1	0
50	0	0
51	0	0
52	0	0
53	0	0
54	0	0
55	0	0
56	0	0
57	0	0
58	0	0
59	0	0
60	0	0
61	0	0
62	0	0
63	0	0
64	0	0
65	0	0
66	0	0
67	0	0
68	0	0
69	0	0
70	0	0
71	0	0
72	0	0
73	0	0
74	0	0
75	0	0
76	0	0
77	0	0
78	0	0
79	0	0
80	0	0
81	0	0
82	0	0
83	0	0
84	0	0
85	0	0
86	0	0
87	1	1
88	0	1
89	0	1
90	0	1
91	0	1
92	0	1
93	0	1
94	0	1
95	0	1
96	0	1
97	0	1
98	0	1
99	0	1
100	0	1


==> repeat_copy_example_input.csv <==
0	0	1
0	1	0
0	2	1
0	3	0
0	4	0
0	5	0
0	6	0
0	7	1
0	8	-1
0	9	0
1	0	1
1	1	0
1	2	1
1	3	0
1	4	0
1	5	1
1	6	1
1	7	1
1	8	-1
1	9	0
2	0	1
2	1	1
2	2	1
2	3	0
2	4	1
2	5	0
2	6	0
2	7	0
2	8	-1
2	9	0
3	0	1
3	1	0
3	2	1
3	3	0
3	4	1
3	5	0
3	6	1
3	7	1
3	8	-1
3	9	0
4	0	0
4	1	0
4	2	0
4	3	0
4	4	0
4	5	0
4	6	0
4	7	0
4	8	1
4	9	0
5	0	0
5	1	0
5	2	0
5	3	0
5	4	0
5	5	0
5	6	0
5	7	0
5	8	0
5	9	0
6	0	0
6	1	0
6	2	0
6	3	0
6	4	0
6	5	0
6	6	0
6	7	0
6	8	0
6	9	0
7	0	0
7	1	0
7	2	0
7	3	0
7	4	0
7	5	0
7	6	0
7	7	0
7	8	0
7	9	0
8	0	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	0
8	7	0
8	8	0
8	9	0
9	0	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	0
9	6	0
9	7	0
9	8	1
9	9	0
10	0	0
10	1	0
10	2	0
10	3	0
10	4	0
10	5	0
10	6	0
10	7	0
10	8	0
10	9	0
11	0	0
11	1	0
11	2	0
11	3	0
11	4	0
11	5	0
11	6	0
11	7	0
11	8	0
11	9	0
12	0	0
12	1	0
12	2	0
12	3	0
12	4	0
12	5	0
12	6	0
12	7	0
12	8	0
12	9	0
13	0	0
13	1	0
13	2	0
13	3	0
13	4	0
13	5	0
13	6	0
13	7	0
13	8	0
13	9	0


==> repeat_copy_example_output.csv <==
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
1	0	0
1	1	0
1	2	0
1	3	0
1	4	0
1	5	0
1	6	0
1	7	0
1	8	0
2	0	0
2	1	0
2	2	0
2	3	0
2	4	0
2	5	0
2	6	0
2	7	0
2	8	0
3	0	0
3	1	0
3	2	0
3	3	0
3	4	0
3	5	0
3	6	0
3	7	0
3	8	0
4	0	0
4	1	0
4	2	0
4	3	0
4	4	0
4	5	0
4	6	0
4	7	0
4	8	0
5	0	1
5	1	0
5	2	1
5	3	0
5	4	0
5	5	0
5	6	0
5	7	1
5	8	0
6	0	1
6	1	0
6	2	1
6	3	0
6	4	0
6	5	1
6	6	1
6	7	1
6	8	0
7	0	1
7	1	1
7	2	1
7	3	0
7	4	1
7	5	0
7	6	0
7	7	0
7	8	0
8	0	1
8	1	0
8	2	1
8	3	0
8	4	1
8	5	0
8	6	1
8	7	1
8	8	0
9	0	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	0
9	6	0
9	7	0
9	8	0
10	0	1
10	1	0
10	2	1
10	3	0
10	4	0
10	5	0
10	6	0
10	7	1
10	8	0
11	0	1
11	1	0
11	2	1
11	3	0
11	4	0
11	5	1
11	6	1
11	7	1
11	8	0
12	0	1
12	1	1
12	2	1
12	3	0
12	4	1
12	5	0
12	6	0
12	7	0
12	8	0
13	0	1
13	1	0
13	2	1
13	3	0
13	4	1
13	5	0
13	6	1
13	7	1
13	8	0


==> reservoir_example.csv <==
x	y	rule
0.0751733	1.54847	1
1.00805	-0.640029	0
1.66173	-0.529166	0
-1.36089	-0.879711	2
2.26254	-0.167132	0
1.0081	-0.640034	0
0.312789	-0.678348	0
-0.664511	-0.324781	2
-0.703218	1.02475	1
2.32959	0.356481	0
-0.937337	-0.587456	2
-1.04097	0.375674	1
1.04075	-0.637666	0
-1.37702	-0.886694	2
-0.443433	-0.14453	2
0.182606	0.123028	2
2.23142	0.140711	0
0.220057	-0.694956	0
-1.27245	-0.838671	2
0.220473	-0.694887	0
0.281221	-0.682213	0
-1.0113	-0.718937	2
0.836072	-0.62575	0
-0.444909	-0.551564	2
-1.10962	-0.823905	2
-0.658397	-0.375423	2
-0.733049	1.26538	1
-1.31005	-0.868637	2
-1.09935	0.249542	1
-0.467412	-0.566016	2
-0.345103	1.30171	1
2.16215	-0.0284982	0
-0.528032	1.18459	1
-0.81862	-0.753161	2
-0.337349	1.49604	1
0.281354	0.161476	2
2.13859	-0.0690044	0
-0.697276	-0.33619	2
-1.3527	-0.876028	2
-1.28628	-0.862809	2
-1.2532	-0.857018	2
0.546298	1.49893	1
-0.978115	-0.806088	2
0.56767	-0.656681	0
0.296	1.52634	1
-0.519657	1.19181	1
-0.0372107	1.54988	1
2.25144	0.207119	0
-1.33259	-0.867947	2
0.315722	-0.677877	0
0.219745	-0.695004	0
2.26883	0.238806	0
2.15744	-0.000223174	0
1.99473	-0.40638	0
2.15754	-6.07144e-05	0
1.04265	-0.609854	0
0.22542	-0.694316	0
-1.18273	-0.841549	2
-0.723893	-0.354159	2
-1.02172	-0.723931	2
-1.3577	-0.878302	2
2.03445	-0.108083	0
-0.474908	1.22458	1
-0.68077	1.04812	1
-1.35371	-0.876485	2
0.55826	-0.629876	0
-0.978115	-0.806088	2
-1.33638	-0.869219	2
-0.377301	1.50309	1
-1.14992	-0.836228	2
-1.15152	-0.714405	2
0.0107847	0.0464156	2
-0.444986	-0.14546	2
-0.345756	1.29068	1
1.24597	-0.556169	0
-1.00842	-0.717114	2
2.04254	-0.383684	0
-0.656289	1.34983	1
1.67203	-0.523712	0
-1.2138	-0.763029	2
-0.971294	0.593804	1
-1.36124	-0.879579	2
-0.246148	-0.0437302	2
-0.985581	0.62181	1
-0.868408	-0.774928	2
1.69371	-0.519131	0
1.83171	-0.300111	0
-1.10708	0.233897	1
2.15888	-0.0342042	0
-0.685915	1.32113	1
-0.900554	0.763496	1
0.236642	-0.691767	0
0.652209	1.48494	1
-1.04037	0.382983	1
-1.31099	-0.857143	2
1.01907	-0.63855	0
-1.14655	-0.704074	2
-1.34872	-0.874843	2
-0.508947	1.18483	1
-1.04543	-0.811247	2
-0.194631	1.52537	1
-0.589728	1.28278	1
0.636557	1.48721	1
2.15749	-0.000147904	0
1.70598	-0.457849	0
0.314561	0.174306	2
-1.29247	-0.864356	2
-0.950914	-0.596311	2
-0.91753	0.700195	1
-0.437544	-0.546844	2
1.12418	-0.625836	0
0.14515	1.53157	1
-0.644535	1.10306	1
0.342569	-0.672733	0
-1.10688	0.229506	1
2.18535	-0.262425	0
1.92077	-0.451531	0
0.504078	1.50433	1
0.398572	-0.662109	0
-1.19997	-0.750191	2
2.38665	0.459592	0
-0.741618	1.25361	1
2.19231	0.0531038	0
-0.657753	-0.374894	2
-1.3762	-0.88618	2
1.62581	-0.418458	0
-0.396852	1.48981	1
-1.37623	-0.886202	2
-1.377	-0.886679	2
-0.651067	1.2065	1
-0.727793	1.27257	1
-0.724373	1.27681	1
-1.32794	-0.865864	2
-1.08971	0.27501	1
-1.3104	-0.868709	2
-0.947083	0.639593	1
-1.29369	-0.864588	2
-1.06867	-0.627758	2
2.23918	0.135613	0
-0.393562	1.28405	1
-0.828155	0.894978	1
-1.37118	-0.88343	2
2.27588	0.239277	0
-1.0918	0.264119	1
1.05141	-0.636999	0
-1.06534	0.359528	1
1.3558	-0.562316	0
0.109983	0.0869541	2
-0.794767	0.890443	1
-1.37169	-0.884396	2
1.57704	-0.5386	0
-0.108592	1.54005	1
-1.01161	0.495965	1
-0.823888	0.855011	1
-0.748339	1.2439	1
2.16882	-0.0160043	0
0.603934	-0.652994	0
1.76215	-0.499279	0
-1.02829	-0.805942	2
1.00923	-0.63988	0
-1.3385	-0.870533	2
0.219815	-0.694989	0
0.832671	-0.565917	0
-0.750593	1.23901	1
1.59163	-0.432545	0
-0.762531	-0.453995	2
-0.204376	1.52199	1
-1.10623	0.240237	1
-0.445572	1.45735	1
-1.11156	0.215601	1
-1.06756	-0.615447	2
-0.775182	1.20221	1
-1.11085	0.217662	1
-0.790434	-0.475973	2
-0.647747	1.34949	1
-1.18673	-0.843901	2
1.20051	-0.505563	0
1.54028	-0.45166	0
0.388708	-0.664341	0
0.682474	1.48081	1
1.88375	-0.461344	0
-1.19749	-0.747843	2
2.32976	0.356731	0
1.97015	-0.248277	0
-0.902277	0.831525	1
2.27384	-0.149352	0
-0.484998	1.44004	1
-0.520794	1.19083	1
0.313591	1.52558	1
2.22565	0.105574	0
-0.606435	-0.650026	2
2.26708	0.198545	0
-0.982694	-0.616877	2
1.61006	-0.427552	0
-1.34794	-0.874194	2
-0.94696	0.639835	1
2.38917	0.466179	0
-0.768704	0.942705	1
-0.351773	1.30479	1
-0.847512	-0.764381	2
2.18566	0.0195946	0
-1.11137	0.216161	1
-1.3722	-0.884584	2
-1.37199	-0.883898	2
1.39125	-0.584454	0
0.219365	-0.695056	0
-1.07871	-0.659817	2
-1.09086	0.266118	1
0.48737	-0.666179	0
-1.36374	-0.880568	2
-0.753238	0.960617	1
-0.681312	1.17436	1
1.62344	-0.423355	0
-0.937315	0.665186	1
2.35077	0.374323	0
-1.2115	-0.848729	2
1.65799	-0.404155	0
1.53939	-0.45197	0
-0.447403	1.23523	1
-1.04573	0.425206	1
-0.0918344	0.0161497	2
-0.703083	1.2937	1
-1.20235	-0.75436	2
-1.07962	-0.817097	2
0.0521685	0.0651273	2
-0.844488	0.827022	1
1.33133	-0.594518	0
0.0758348	1.53649	1
1.665	-0.528393	0
-1.04913	0.370985	1
2.07102	-0.394014	0
2.2037	0.119688	0
-0.627987	-0.67184	2
2.17537	-0.000175622	0
-0.27068	-0.0543669	2
2.35643	0.389097	0
-1.06062	0.372534	1
-0.791788	1.00753	1
-1.20871	-0.848255	2
-0.436847	1.25107	1
-0.700809	1.02403	1
-1.11546	-0.838175	2
-0.95972	-0.807057	2
2.33635	0.362843	0
1.74867	-0.506149	0
0.650064	1.48558	1
-1.28111	-0.849361	2
0.516613	1.5019	1
-0.682884	1.04007	1
2.16914	-0.0154155	0
0.0422434	1.44208	1
0.308798	0.172539	2
2.01118	-0.3966	0
-1.35778	-0.877941	2
1.11663	-0.577932	0
2.1321	-0.361401	0
2.13294	-0.31474	0
-1.25352	-0.857085	2
0.127466	1.53558	1
2.02598	-0.387203	0
-0.890001	-0.515619	2
0.514138	-0.663284	0
2.2992	0.296105	0
-1.31023	-0.86867	2
-0.67043	1.03592	1
-1.07222	0.311192	1
1.54926	-0.448745	0
-0.188323	-0.0111694	2
2.21219	-0.236075	0
1.37187	-0.532722	0
-0.226599	1.51897	1
-0.818308	-0.765835	2
-0.737525	1.25925	1
2.2622	0.188585	0
1.91995	-0.444617	0
2.35024	0.364302	0
-0.771547	1.20797	1
-1.13219	-0.840653	2
0.220384	-0.69494	0
0.300415	-0.680603	0
-1.3034	-0.854413	2
-0.76357	0.948187	1
-1.37678	-0.886538	2
0.228756	-0.693986	0
1.14657	-0.513026	0
2.24782	0.210063	0
-1.12313	-0.839311	2
-0.651313	-0.368533	2
-0.946893	0.639965	1
1.01806	-0.638703	0
-1.37285	-0.884833	2
-1.36928	-0.882293	2
-1.36909	-0.883193	2
-0.744462	0.97118	1
-0.947041	0.639691	1
-0.747432	1.24513	1
1.69267	-0.519436	0
0.16738	1.5472	1
0.807908	-0.637237	0
-1.3028	-0.853587	2
0.0175502	1.43782	1
0.404834	1.51576	1
0.276043	1.52814	1
-0.606813	1.25902	1
-1.05194	0.395935	1
-0.501914	1.36072	1
-0.822286	0.857117	1
1.95467	-0.429064	0
-0.753328	1.23647	1
-0.958895	0.549535	1
1.92699	-0.381863	0
-1.04378	0.417634	1
-0.911505	0.712675	1
0.0854488	1.53635	1
-0.869715	0.781235	1
1.0404	-0.63769	0
2.08031	-0.350828	0
-0.532295	1.1746	1
0.229614	-0.693859	0
-1.3104	-0.868709	2
-1.11152	0.215718	1
1.64326	-0.532807	0
-1.35196	-0.876146	2
2.33797	0.342653	0
2.15235	-0.299035	0
-0.915127	-0.535217	2
-1.04349	0.432928	1
-1.36752	-0.882804	2
-0.398987	1.27591	1
-1.04162	0.374331	1
-0.157497	1.53106	1
-0.938623	0.661749	1
-0.321237	1.32119	1
2.30003	0.287702	0
-0.393562	1.28405	1
1.91965	-0.45216	0
-1.342	-0.870155	2
-0.857034	0.802224	1
-0.776433	1.20037	1
-0.93497	-0.795523	2
-0.676815	1.05054	1
-0.965949	-0.809392	2
1.58117	-0.437783	0
2.01906	-0.398166	0
-0.767023	-0.741244	2
2.02956	-0.384623	0
0.934578	-0.542336	0
-0.174412	1.38072	1
2.05086	-0.369969	0
1.3754	-0.582766	0
-0.483882	-0.180089	2
1.65859	-0.529192	0
1.03988	-0.635348	0
-1.3769	-0.88664	2
1.57565	-0.542985	0
-0.947022	0.639735	1
-1.37681	-0.886557	2
-1.36395	-0.880665	2
-0.868408	-0.774928	2
1.70941	-0.515286	0
1.78534	-0.497589	0
1.69189	-0.388017	0
-0.235946	1.34577	1
2.15824	0.00111602	0
1.00757	-0.640087	0
1.63264	-0.535242	0
-1.10944	0.224321	1
1.00813	-0.640019	0
0.56705	1.49627	1
-0.697755	-0.7081	2
-0.467663	1.22378	1
-0.534688	1.43691	1
-0.4176	1.48874	1
1.75244	-0.50407	0
-0.702293	1.29457	1
2.25163	-0.185252	0
-1.01151	0.433233	1
1.69772	-0.516942	0
-0.418937	1.46781	1
-0.928979	-0.77527	2
-0.994291	0.596636	1
-1.3099	-0.868608	2
-1.09855	-0.835164	2
-0.673647	-0.689737	2
-0.947109	0.639539	1
0.261805	-0.686174	0
-0.946354	0.640996	1
-1.27117	-0.838021	2
0.627813	-0.626329	0
-1.09294	0.261569	1
-0.168519	1.38298	1
0.299895	-0.680697	0
-1.26963	-0.842277	2
-0.298149	1.32192	1
-0.107201	1.54024	1
-0.24102	1.51676	1
-0.88484	0.866905	1
-1.32599	-0.864575	2
1.54279	-0.450802	0
-0.997936	0.465026	1
2.19516	0.0576246	0
-0.250995	1.33945	1
1.00832	-0.535762	0
0.458468	-0.669387	0
-0.748031	-0.44225	2
-0.826443	-0.504072	2
-1.19966	-0.749893	2
0.216006	0.132514	2
0.2294	-0.693912	0
0.484316	1.50649	1
0.23355	-0.693669	0
-0.238345	1.51843	1
-0.278684	1.32871	1
-1.01268	0.502496	1
-1.19838	-0.748693	2
2.18492	0.0171483	0
-0.703438	1.02447	1
-1.28597	-0.845466	2
-1.37515	-0.885457	2
-0.615857	1.38714	1
-0.675279	1.03035	1
1.0508	-0.63381	0
-1.09543	0.259383	1
-1.13405	-0.840935	2
-0.247526	1.353	1
-0.763816	1.21814	1
1.60238	-0.486918	0
-0.547141	-0.262718	2
-0.119169	1.52834	1
0.663539	1.48338	1
-0.819796	-0.760108	2
-0.945598	0.642401	1
-0.571081	1.40909	1
-0.612073	1.13264	1
1.92873	-0.441284	0
-1.19841	-0.748721	2
-0.634442	-0.297112	2
0.220342	-0.694945	0
1.14725	-0.628989	0
2.19618	0.106119	0
0.303008	-0.680162	0
1.89671	-0.459728	0
0.473174	-0.650607	0
1.55285	-0.4475	0
-1.3765	-0.886413	2
2.25777	0.17722	0
-0.762218	1.22025	1
-0.238685	1.51712	1
2.17682	-0.0110827	0
-0.59514	1.1117	1
-1.37416	-0.88479	2
-0.211045	1.52075	1
2.04604	-0.407049	0
-0.00872103	1.54267	1
0.296039	-0.681394	0
2.37746	0.43658	0
-0.933441	-0.583637	2
2.3608	0.395419	0
0.274675	1.53818	1
-0.650142	-0.368636	2
-1.11093	0.217387	1
-0.942566	0.648234	1
0.300208	-0.677978	0
-0.794429	0.901035	1
1.66944	-0.405332	0
-1.31468	-0.858578	2
-1.2151	-0.849536	2
-0.873236	-0.756016	2
-1.22719	-0.828913	2
-1.37236	-0.883967	2
-0.778953	-0.469735	2
0.252386	-0.688404	0
1.62212	-0.423341	0
-1.37683	-0.886574	2
0.702823	1.47765	1
1.48554	-0.56694	0
-0.721406	1.28062	1
-1.31001	-0.859473	2
-0.800909	-0.493849	2
-0.859386	0.853903	1
-1.22552	-0.82826	2
-0.422505	1.46705	1
0.188131	0.120524	2
0.0714003	1.53645	1
0.036798	1.44124	1
-0.655528	-0.29958	2
-0.770369	1.20902	1
-1.3491	-0.874997	2
-0.372529	1.48522	1
0.227178	-0.694274	0
-0.782585	0.920944	1
1.33031	-0.594922	0
2.20033	0.0508514	0
-1.37628	-0.886229	2
2.23989	-0.198246	0
-1.24969	-0.856434	2
-0.354579	-0.0943567	2
0.226554	-0.694321	0
-0.754146	-0.375346	2
1.99869	-0.409948	0
1.33481	-0.594225	0
-1.05656	-0.813733	2
1.39944	-0.548614	0
-0.773669	0.934304	1
-0.527927	1.18468	1
1.90402	-0.457176	0
-1.18989	-0.844563	2
-0.997466	-0.811721	2
-0.41179	-0.144888	2
-1.37693	-0.886654	2
-0.333461	-0.114063	2
-1.30504	-0.867354	2
-0.766272	0.943832	1
0.232415	-0.693577	0
2.38371	0.453832	0
-0.337347	1.49604	1
1.70124	-0.38385	0
2.14121	-0.000848367	0
0.140536	1.5486	1
-1.36059	-0.879586	2
2.01321	-0.395147	0
-1.20893	-0.759201	2
-0.0679832	0.0239853	2
-0.0751432	1.41438	1
2.38663	0.459525	0
-1.37685	-0.886584	2
-0.93242	0.677804	1
0.243273	-0.690382	0
-0.471921	1.46433	1
-0.709693	1.01679	1
1.19179	-0.62163	0
-1.36157	-0.877882	2
-1.36656	-0.882105	2
0.811891	-0.644571	0
-0.85022	-0.766788	2
2.36082	0.394167	0
0.515762	1.50423	1
-1.10362	0.253032	1
-0.337507	1.5148	1
-0.175409	-0.00365167	2
-1.37247	-0.88418	2
-0.704896	-0.356054	2
-0.250924	-0.0464946	2
-0.655757	1.05248	1
-1.37198	-0.884464	2
-1.07727	0.297759	1
0.785635	-0.640503	0
-0.649518	-0.358623	2
-0.945346	0.726456	1
0.219738	-0.695005	0
0.319419	0.176327	2
-1.25139	-0.856649	2
-1.36833	-0.882868	2
2.05909	-0.361471	0
2.21249	0.0890806	0
-1.30546	-0.867468	2
-1.05867	0.343779	1
-0.556057	-0.617465	2
2.00078	-0.348243	0
2.3795	0.441558	0
-1.37487	-0.885258	2
1.67798	-0.525281	0
2.25518	0.170803	0
-0.647312	-0.675847	2
0.174405	0.113773	2
2.36721	0.418431	0
0.0636702	1.53643	1
2.275	0.218375	0
0.240583	-0.692609	0
2.35725	0.378885	0
-0.54341	-0.61348	2
0.691569	-0.597402	0
0.500027	-0.665073	0
0.558464	-0.635448	0
-0.241754	1.51665	1
-1.15711	-0.837661	2
0.219368	-0.695056	0
-0.993409	0.599762	1
-1.28931	-0.863314	2
-0.853743	0.909836	1
-1.09791	-0.644519	2
-1.03723	0.432018	1
-1.29289	-0.864307	2
0.445864	-0.670781	0
1.85159	-0.473431	0
0.335178	1.52369	1
1.68158	-0.523434	0
-1.03723	0.432018	1
-1.09152	0.2647	1
-1.29803	-0.865613	2
0.235369	-0.693201	0
2.09976	-0.0559922	0
2.09222	-0.131547	0
1.10701	-0.600363	0
2.21389	0.093007	0
-1.30958	-0.868544	2
2.23986	0.134154	0
-1.04568	0.380677	1
-0.9746	-0.79084	2
1.09559	-0.63335	0
-1.19969	-0.749927	2
-1.11	0.222006	1
-0.737558	-0.722803	2
1.21419	-0.613643	0
-0.647497	1.21238	1
-1.21388	-0.763088	2
-0.861783	0.849201	1
-0.909994	0.656746	1
-0.682334	1.17302	1
0.797841	-0.639665	0
0.742879	-0.645167	0
2.0012	-0.408558	0
-1.11034	0.220581	1
1.00999	-0.639773	0
-1.00696	0.558502	1
-1.35889	-0.878608	2
-0.621342	1.08634	1
-0.807211	-0.731098	2
2.12136	-0.309533	0
-1.13836	-0.832697	2
0.331663	-0.67517	0
-0.658642	-0.375624	2
0.357328	1.52072	1
-0.206003	-0.021753	2
2.30731	0.319946	0
-1.30061	-0.866256	2
1.70595	-0.375982	0
-0.804522	-0.45084	2
1.94374	-0.374288	0
-1.37144	-0.883188	2
2.15855	0.00162265	0
0.393546	-0.663701	0
-0.108487	1.40625	1
-0.701345	1.01869	1
2.16453	0.0117865	0
0.331839	-0.670393	0
-1.30523	-0.867403	2
1.34595	-0.591958	0
-0.668221	1.19171	1
-1.10112	0.26497	1
2.17947	0.0716536	0
-1.37655	-0.886431	2
-1.377	-0.886684	2
2.20482	0.0626799	0
2.36572	0.404236	0
1.93196	-0.211564	0
2.20723	0.0772828	0
-0.62855	1.09347	1
1.15496	-0.592701	0
-1.35939	-0.878658	2
-0.913312	0.72977	1
1.54927	-0.448744	0
2.01635	-0.392567	0
-0.067935	0.0301323	2
-0.89377	-0.78188	2
0.8459	-0.593064	0
-0.946716	0.640444	1
-0.402583	1.2729	1
-0.0223131	1.54625	1
1.0405	-0.635259	0
-1.05763	0.346361	1
0.940745	-0.619239	0
-0.982709	-0.616886	2
-0.598792	1.27666	1
-0.844186	0.827549	1
2.23883	0.130008	0
2.06423	-0.170266	0
-0.937337	-0.587456	2
-0.288169	1.32583	1
-1.0521	0.403618	1
-1.37243	-0.884675	2
-1.11114	0.216806	1
-1.37703	-0.8867	2
1.98786	-0.414946	0
-0.822403	-0.754534	2
-1.09084	0.266176	1
1.14292	-0.605856	0
-1.34153	-0.869946	2
-1.30197	-0.866801	2
-0.441064	-0.148683	2
-0.570867	1.13151	1
-0.0743435	0.0158272	2
0.0591224	1.5495	1
0.219418	-0.695049	0
0.252256	-0.688371	0
-0.994463	-0.79633	2
0.219458	-0.695042	0
-1.20954	-0.759312	2
-0.33735	1.49604	1
-0.776163	1.20078	1
0.425757	-0.657766	0
-0.917217	0.70082	1
2.38806	0.4637	0
-0.807198	0.874447	1
0.307277	1.52538	1
1.06958	-0.635536	0
-0.66152	1.04481	1
1.93988	-0.227045	0
-1.37604	-0.886139	2
-1.17559	-0.806583	2
0.317201	0.175389	2
-1.0104	0.491567	1
-1.37628	-0.886278	2
0.277533	0.16133	2
-0.776441	1.20036	1
0.251929	-0.69125	0
-0.947111	0.639535	1
0.223796	-0.694527	0
2.34711	0.363995	0
2.26826	-0.15829	0
-1.37685	-0.886585	2
1.98974	-0.235387	0
-0.114214	-0.00318738	2
0.778438	-0.580512	0
-0.482143	1.44145	1
1.66394	-0.52622	0
-0.49836	1.36335	1
-0.673595	1.03228	1
-0.779356	0.907884	1
1.54015	-0.451694	0
-1.18063	-0.733289	2
-1.36703	-0.882312	2
2.33313	0.356888	0
1.93695	-0.446195	0
-1.29485	-0.865277	2
-0.296143	1.52547	1
-1.35799	-0.878475	2
-0.87236	0.749031	1
2.38782	0.463263	0
-1.36589	-0.880086	2
2.14997	-0.0427627	0
-1.05907	0.376765	1
-1.17306	-0.805367	2
1.98458	-0.239018	0
-0.673112	-0.687885	2
-1.0512	0.406592	1
-0.67373	1.03213	1
1.01652	-0.638912	0
-0.138127	1.39451	1
-1.12251	-0.839219	2
-0.391457	1.47879	1
-0.459782	1.45202	1
-1.06505	-0.82924	2
-0.0508821	1.5498	1
0.229317	-0.693933	0
-1.30833	-0.868313	2
1.8375	-0.479361	0
-0.723007	1.27857	1
-0.310237	-0.0837808	2
-0.994326	-0.810864	2
0.571785	-0.661931	0
-1.37648	-0.886355	2
-0.775671	1.20152	1
-0.656476	1.08825	1
1.12219	-0.626091	0
1.54247	-0.450949	0
0.322028	1.52486	1
1.35727	-0.589797	0
1.09416	-0.632023	0
2.17749	0.0681181	0
-1.30431	-0.867539	2
-0.945891	-0.780836	2
-0.963351	0.680147	1
2.03329	-0.204178	0
-0.982731	-0.616901	2
-1.07597	0.301871	1
0.174926	0.113988	2
-1.22934	-0.852311	2
0.315214	1.52478	1
0.37291	-0.667312	0
0.598553	1.49218	1
0.232487	-0.69355	0
-1.37237	-0.884651	2
2.15888	-0.0342042	0
1.08965	-0.521047	0
-0.885243	0.691651	1
1.1394	-0.62975	0
0.232029	-0.693586	0
-0.877111	0.782237	1
-0.43884	1.46064	1
2.16695	0.0158748	0
-0.485342	1.43987	1
-1.34117	-0.871682	2
1.38222	-0.585946	0
-0.749839	-0.443541	2
-0.00223802	1.43447	1
-0.751661	-0.732058	2
0.668345	1.48273	1
-0.240133	-0.0430952	2
2.30912	0.323096	0
-1.37679	-0.886566	2
-0.557825	1.15366	1
-0.649656	-0.356282	2
-0.309424	1.31918	1
2.14205	-0.0642242	0
-1.04798	0.399374	1
-1.30107	-0.866517	2
-0.303277	1.34003	1
-0.92286	0.694399	1
-1.36883	-0.883074	2
-1.31663	-0.860804	2
1.68109	-0.38906	0
2.18093	0.00527544	0
-0.346929	1.30562	1
-1.08951	0.280715	1
-0.363946	1.29263	1
-1.27847	-0.862006	2
-0.946247	0.641196	1
-0.601435	-0.326244	2
0.319019	-0.677261	0
1.59966	-0.429236	0
-0.231595	1.35775	1
1.53938	-0.451974	0
-0.882683	0.862268	1
0.571672	1.49519	1
2.14286	-0.354474	0
-1.24453	-0.855569	2
-1.05218	0.403339	1
1.71107	-0.506027	0
-1.34739	-0.872323	2
-1.32386	-0.863948	2
0.225244	-0.694358	0
1.55078	-0.448266	0
2.33831	0.370536	0
-0.927788	0.689897	1
0.519596	1.50207	1
2.01412	-0.401194	0
0.474928	-0.667609	0
-1.14396	-0.834713	2
-0.84095	-0.51542	2
-1.19973	-0.74996	2
0.296362	-0.681332	0
-1.37264	-0.884754	2
-1.02876	0.401506	1
-0.397874	1.4895	1
-1.06356	0.365008	1
-1.37609	-0.886102	2
2.23363	0.146344	0
-1.34053	-0.86946	2
1.35103	-0.590877	0
-0.824307	-0.737926	2
-0.944477	0.644494	1
-1.36413	-0.880747	2
1.72456	-0.512998	0
-0.150633	1.53164	1
0.30617	-0.679531	0
2.33104	0.353797	0
1.5423	-0.451006	0
-1.13386	-0.840903	2
-0.409033	-0.142634	2
2.25625	0.173492	0
-0.600508	1.11767	1
2.01112	-0.402887	0
-0.938996	0.660688	1
-0.786723	-0.47333	2
-0.6525	1.09464	1
-1.3104	-0.868709	2
-1.24637	-0.855879	2
-1.3762	-0.886232	2
-1.04178	0.373999	1
-0.902986	0.758192	1
1.77039	-0.348412	0
-1.08117	-0.629149	2
0.219763	-0.694995	0
-1.26112	-0.857993	2
0.55823	-0.628932	0
0.516334	-0.665517	0
2.08807	-0.137104	0
0.365091	-0.668682	0
-0.0260038	1.55001	1
-1.10744	-0.68223	2
0.41302	-0.660391	0
2.19599	0.0348879	0
-0.858172	-0.482382	2
-0.975546	-0.582317	2
0.187033	1.5452	1
2.26505	-0.163314	0
0.29294	1.53653	1
-0.94785	0.720856	1
-1.32806	-0.865526	2
-1.1015	-0.823662	2
-1.03327	-0.729701	2
-0.837585	0.8364	1
1.23332	-0.589237	0
-0.694197	1.03171	1
1.75441	-0.49321	0
-0.950409	-0.804554	2
1.45892	-0.564777	0
1.5691	-0.549902	0
-0.650147	1.34727	1
1.6284	-0.417399	0
1.78077	-0.497274	0
-0.674098	1.18402	1
-1.34148	-0.871817	2
-1.10443	0.249769	1
-1.0428	0.388987	1
-0.920398	0.707212	1
-0.729298	1.11228	1
1.58223	-0.546692	0
-1.14915	-0.834006	2
2.03257	-0.198163	0
-1.21971	-0.82303	2
-0.934571	0.751174	1
0.26625	-0.690499	0
0.321489	0.177106	2
0.295116	1.52371	1
1.3374	-0.589466	0
2.11088	-0.335901	0
-1.37328	-0.88423	2
1.71107	-0.506027	0
-0.18538	1.37646	1
2.11154	-0.335361	0
1.82899	-0.420297	0
-0.0420715	0.0294699	2
2.21753	0.0910113	0
-1.25036	-0.856393	2
-0.755165	1.23372	1
-1.29889	-0.854812	2
-1.09268	0.262235	1
-1.15158	-0.703676	2
2.19569	0.105331	0
2.33313	0.356888	0
-1.20488	-0.755987	2
-0.928163	0.688203	1
-1.04392	0.380738	1
-0.9597	0.69118	1
-1.00281	-0.798737	2
-0.890382	0.791769	1
-1.21195	-0.76159	2
1.33023	-0.594934	0
1.66708	-0.525472	0
2.25068	0.198973	0
-0.585696	-0.268125	2
-0.938818	0.653903	1
-1.00813	-0.717124	2
-0.994943	-0.816405	2
-0.615899	1.09586	1
-1.24723	-0.835874	2
-1.25727	-0.837268	2
-1.16762	-0.840341	2
-1.07277	0.30964	1
-1.00516	-0.813796	2
-0.275405	1.51247	1
-1.33726	-0.867915	2
1.12293	-0.630742	0
-1.31903	-0.860409	2
-1.04128	0.440153	1
-1.00304	0.570451	1
-1.19321	-0.844301	2
0.636277	-0.616491	0
-0.475273	1.44482	1
1.25235	-0.604548	0
2.18622	0.0214506	0
1.08522	-0.634264	0
-1.33811	-0.868305	2
-0.694667	-0.700734	2
-1.37675	-0.886566	2
-0.465874	1.23137	1
-0.741618	1.25361	1
1.04188	-0.637595	0
1.61941	-0.528381	0
-1.37679	-0.886549	2
-1.08738	0.274526	1
-0.911708	0.712253	1
-0.0924392	1.40942	1
-1.04207	-0.810319	2
0.110686	1.54797	1
0.542744	1.49907	1
-0.932607	0.679021	1
1.96868	-0.249467	0
-0.789447	0.904783	1
-0.932956	0.678029	1
-1.31018	-0.868657	2
-0.863921	-0.780503	2
-1.30454	-0.867322	2
1.09707	-0.633231	0
2.16164	-0.0312056	0
-1.20628	-0.757332	2
0.240053	-0.691033	0
-1.09052	0.266962	1
2.2835	0.240433	0
-1.17713	-0.730121	2
-1.06394	0.363776	1
-1.21126	-0.761059	2
0.259292	-0.69112	0
-1.25067	-0.856459	2
-1.17784	-0.842058	2
-1.00272	0.515707	1
-0.55347	1.31802	1
-0.709032	-0.709098	2
1.30453	-0.595412	0
2.18506	-0.266637	0
-0.923508	0.692984	1
0.479998	-0.648531	0
-1.02994	0.478285	1
-0.944455	0.645768	1
-1.20392	-0.754403	2
1.35368	-0.58522	0
-0.843359	0.828907	1
2.14681	-0.0547744	0

